Layerwise Noise Maximisation to Train Low-Energy Deep Neural Networks

Deep neural networks (DNNs) depend on the storage of a large number of parameters, which consumes an important portion of the energy used during inference. This paper considers the case where the energy usage of memory elements can be reduced at the cost of reduced reliability. A training algorithm is proposed to optimize the reliability of the storage separately for each layer of the network, while incurring a negligible complexity overhead compared to a conventional stochastic gradient descent training. For an exponential energy-reliability model, the proposed training approach can decrease the memory energy consumption of a DNN with binary parameters by 3.3$\times$ at isoaccuracy, compared to a reliable implementation.

==> AICAS 2020/saves/df_plow.csv <==
,0,1,2,3,4,5,6,7,8,9,10,11,12,13,14,15,16,17,18,19,20,21,22,23,24,25,26,27,28,29,30
0,92.45000305175782,34.18000049591065,15.940000343322755,8.780000257492066,91.89000244140625,57.82000045776367,77.05000076293945,69.71000061035156,80.35000152587891,57.840000534057616,59.79000015258789,10.050000095367432,10.000000190734863,92.18000259399415,10.000000238418579,23.13000030517578,11.13000020980835,39.150000762939456,13.740000343322754,80.8900016784668,10.000000190734863,9.970000076293946,91.09000167846679,16.140000343322754,20.910000228881835,11.360000133514404,15.650000381469727,40.46000022888184,85.95000076293945,9.660000228881836,94.13000183105468
1,92.9900016784668,34.28000068664551,11.59000005722046,10.800000190734863,92.20000076293945,66.11000137329101,77.96000061035156,58.5700008392334,84.63000106811523,64.27000122070312,66.19000129699707,9.960000228881835,10.000000238418579,92.2900016784668,10.000000190734863,16.82000036239624,10.000000190734863,29.030000114440917,17.180000686645506,71.86000061035156,10.000000190734863,10.04000015258789,91.57000045776367,13.360000228881836,20.060000228881837,19.880000495910643,17.170000553131104,51.60000076293945,86.8900016784668,5.2400001049041744,93.93000259399415
2,92.43000106811523,42.84000091552734,13.480000114440918,10.250000095367431,92.47000198364258,67.1500015258789,77.37000122070313,57.08000106811524,85.2300018310547,59.41000061035156,69.43000259399415,10.000000095367431,10.000000238418579,92.82000198364258,10.000000238418579,25.350000190734864,9.730000400543213,27.72000026702881,11.050000381469726,77.39000091552734,10.000000190734863,10.450000095367432,92.34000167846679,14.890000152587891,23.750000190734863,12.500000095367431,20.870000267028807,39.94000091552734,85.27000274658204,8.260000276565552,93.82000122070312
3,92.62000122070313,24.8100004196167,14.190000247955322,10.090000247955322,92.04000244140624,64.40000114440917,75.78000183105469,65.67000236511231,82.93000259399415,59.300000762939455,63.50000114440918,10.390000152587891,10.000000238418579,92.60000076293946,9.870000267028809,16.65000009536743,10.000000190734863,28.690000343322755,20.940000534057617,78.17000198364258,10.000000190734863,9.740000247955322,92.71000289916992,10.570000171661377,23.460000419616698,13.490000152587891,16.070000171661377,46.25000152587891,85.77000198364257,13.300000190734863,93.7
4,92.54000091552734,21.960000228881835,16.150000286102294,10.210000228881835,92.57000198364258,64.12000160217285,67.01000213623047,65.42000274658203,83.09000091552734,66.57000274658203,62.050000762939455,10.000000095367431,10.000000190734863,92.42000198364258,10.000000190734863,23.650000190734865,10.000000238418579,27.750000381469725,10.490000152587891,76.59000167846679,10.000000190734863,12.59000015258789,92.50000076293945,10.550000095367432,17.520000457763672,14.900000095367432,16.80000047683716,40.35000114440918,87.97000198364258,7.870000171661377,93.84000167846679
5,92.77000122070312,28.47000026702881,13.110000038146973,6.670000123977661,92.68000259399415,63.61000137329101,81.67000122070313,57.640000915527345,83.7900016784668,58.900000381469724,61.29000053405762,11.470000171661377,10.000000190734863,91.60000076293946,10.000000095367431,23.68000011444092,10.829999971389771,24.6100004196167,20.460000228881835,76.52000198364257,10.050000190734863,11.810000133514404,92.36000213623046,17.790000438690186,24.270000648498534,10.79000015258789,18.920000076293945,40.49000091552735,85.35000228881836,11.44000015258789,94.0400016784668
6,,40.14000053405762,,,,66.09000091552734,70.68000183105468,64.40000076293946,,65.1,56.99000129699707,,,,,22.300000190734863,,29.660000228881835,11.660000133514405,78.86000137329101,,,,15.220000171661377,21.79000053405762,14.670000267028808,,41.91000061035156,,9.21000018119812,
7,,26.9100004196167,,,,63.630000305175784,75.77000122070312,70.37000198364258,,66.10000114440918,59.560000610351565,,,,,18.460000419616698,,26.180000495910644,15.600000095367431,76.23000259399414,,,,14.300000095367432,,14.570000267028808,,45.3200008392334,,,
8,,19.040000343322752,,,,,72.51000137329102,71.8900016784668,,68.88000183105468,72.86000289916993,,,,,20.370000076293945,,30.22000045776367,12.730000305175782,,,,,,,,,44.11000099182129,,,
9,,29.250000381469725,,,,,79.32000274658203,65.77000198364257,,55.70000114440918,71.84000167846679,,,,,,,28.45,16.310000514984132,,,,,,,,,40.830000686645505,,,
10,,24.800000381469726,,,,,79.30000076293945,71.7300018310547,,64.37000160217285,63.080000686645505,,,,,,,27.0100004196167,18.260000801086427,,,,,,,,,38.77000045776367,,,
11,,30.790000343322752,,,,,76.7500015258789,68.24000091552735,,59.35000114440918,60.980001068115236,,,,,,,26.510000228881836,,,,,,,,,,41.380001068115234,,,
12,,38.9700008392334,,,,,80.34000091552734,50.11000099182129,,67.5000015258789,70.12000274658203,,,,,,,,,,,,,,,,,,,,
13,,29.480000305175782,,,,,,70.65000076293946,,58.810000610351565,62.54000015258789,,,,,,,,,,,,,,,,,,,,
14,,29.3600004196167,,,,,,62.760000991821286,,,61.10000076293945,,,,,,,,,,,,,,,,,,,,
15,,27.260000228881836,,,,,,69.19000244140625,,,63.2200008392334,,,,,,,,,,,,,,,,,,,,
16,,26.1600004196167,,,,,,75.05000076293945,,,67.67000198364258,,,,,,,,,,,,,,,,,,,,
17,,29.620000457763673,,,,,,64.80000114440918,,,,,,,,,,,,,,,,,,,,,,,
18,,30.86000003814697,,,,,,52.21000022888184,,,,,,,,,,,,,,,,,,,,,,,
19,,38.010000228881836,,,,,,74.67000122070313,,,,,,,,,,,,,,,,,,,,,,,
20,,23.700000381469728,,,,,,70.29000244140624,,,,,,,,,,,,,,,,,,,,,,,
21,,28.420000648498537,,,,,,57.790000915527344,,,,,,,,,,,,,,,,,,,,,,,
22,,38.6200008392334,,,,,,60.920000839233396,,,,,,,,,,,,,,,,,,,,,,,
23,,34.290000915527344,,,,,,70.23000106811523,,,,,,,,,,,,,,,,,,,,,,,
24,,43.540000915527344,,,,,,70.87000045776367,,,,,,,,,,,,,,,,,,,,,,,
25,,25.590000534057616,,,,,,63.400000381469724,,,,,,,,,,,,,,,,,,,,,,,
26,,35.23000068664551,,,,,,66.66000213623047,,,,,,,,,,,,,,,,,,,,,,,
27,,28.980000305175782,,,,,,62.380001068115234,,,,,,,,,,,,,,,,,,,,,,,


==> AICAS 2020/saves/test_static_mean.csv <==
p_test,p1,p1e4,p1e3,p1e2,p1e1,p95,p80,cons
0,94.75,95.23,94.83,94.77,90.81,45.73,20.3, 0.03125
0.0001,94.72500000000001,95.21499999999999,94.86500000000001,94.78500000000001,90.76666666666667,45.89000000000001,20.289999999999996,0.02248618254
0.001,94.59833333333334,95.03166666666665,94.82166666666666,94.74166666666666,90.90166666666666,46.849999999999994,20.491666666666664,0.01686463691
0.01,93.97499999999998,94.36666666666667,94.49,94.79833333333335,91.82833333333333,54.62166666666666,21.041666666666664,0.01124309127
0.05,74.3748275862069,72.87695652173913,79.348,85.73285714285713,91.89166666666667,80.90166666666666,23.301666666666666,0.00731379949
0.1,17.78230769230769,13.786666666666669,20.91631578947369,19.759333333333334,58.45759999999999,87.26333333333334,36.0828,0.00562154563 
0.2,10.28,9.676666666666668,10.088333333333333,10.000000000000002,10.9,11.128333333333332,47.59076923076923, 0.00392929177


==> saves/df_plow.csv <==
,0,1,2,3,4,5,6,7,8,9,10,11,12,13,14,15,16,17,18,19,20,21,22,23,24,25,26,27,28,29,30
0,92.45000305175782,34.18000049591065,15.940000343322755,8.780000257492066,91.89000244140625,57.82000045776367,77.05000076293945,69.71000061035156,80.35000152587891,57.840000534057616,59.79000015258789,10.050000095367432,10.000000190734863,92.18000259399415,10.000000238418579,23.13000030517578,11.13000020980835,39.150000762939456,13.740000343322754,80.8900016784668,10.000000190734863,9.970000076293946,91.09000167846679,16.140000343322754,20.910000228881835,11.360000133514404,15.650000381469727,40.46000022888184,85.95000076293945,9.660000228881836,94.13000183105468
1,92.9900016784668,34.28000068664551,11.59000005722046,10.800000190734863,92.20000076293945,66.11000137329101,77.96000061035156,58.5700008392334,84.63000106811523,64.27000122070312,66.19000129699707,9.960000228881835,10.000000238418579,92.2900016784668,10.000000190734863,16.82000036239624,10.000000190734863,29.030000114440917,17.180000686645506,71.86000061035156,10.000000190734863,10.04000015258789,91.57000045776367,13.360000228881836,20.060000228881837,19.880000495910643,17.170000553131104,51.60000076293945,86.8900016784668,5.2400001049041744,93.93000259399415
2,92.43000106811523,42.84000091552734,13.480000114440918,10.250000095367431,92.47000198364258,67.1500015258789,77.37000122070313,57.08000106811524,85.2300018310547,59.41000061035156,69.43000259399415,10.000000095367431,10.000000238418579,92.82000198364258,10.000000238418579,25.350000190734864,9.730000400543213,27.72000026702881,11.050000381469726,77.39000091552734,10.000000190734863,10.450000095367432,92.34000167846679,14.890000152587891,23.750000190734863,12.500000095367431,20.870000267028807,39.94000091552734,85.27000274658204,8.260000276565552,93.82000122070312
3,92.62000122070313,24.8100004196167,14.190000247955322,10.090000247955322,92.04000244140624,64.40000114440917,75.78000183105469,65.67000236511231,82.93000259399415,59.300000762939455,63.50000114440918,10.390000152587891,10.000000238418579,92.60000076293946,9.870000267028809,16.65000009536743,10.000000190734863,28.690000343322755,20.940000534057617,78.17000198364258,10.000000190734863,9.740000247955322,92.71000289916992,10.570000171661377,23.460000419616698,13.490000152587891,16.070000171661377,46.25000152587891,85.77000198364257,13.300000190734863,93.7
4,92.54000091552734,21.960000228881835,16.150000286102294,10.210000228881835,92.57000198364258,64.12000160217285,67.01000213623047,65.42000274658203,83.09000091552734,66.57000274658203,62.050000762939455,10.000000095367431,10.000000190734863,92.42000198364258,10.000000190734863,23.650000190734865,10.000000238418579,27.750000381469725,10.490000152587891,76.59000167846679,10.000000190734863,12.59000015258789,92.50000076293945,10.550000095367432,17.520000457763672,14.900000095367432,16.80000047683716,40.35000114440918,87.97000198364258,7.870000171661377,93.84000167846679
5,92.77000122070312,28.47000026702881,13.110000038146973,6.670000123977661,92.68000259399415,63.61000137329101,81.67000122070313,57.640000915527345,83.7900016784668,58.900000381469724,61.29000053405762,11.470000171661377,10.000000190734863,91.60000076293946,10.000000095367431,23.68000011444092,10.829999971389771,24.6100004196167,20.460000228881835,76.52000198364257,10.050000190734863,11.810000133514404,92.36000213623046,17.790000438690186,24.270000648498534,10.79000015258789,18.920000076293945,40.49000091552735,85.35000228881836,11.44000015258789,94.0400016784668
6,,40.14000053405762,,,,66.09000091552734,70.68000183105468,64.40000076293946,,65.1,56.99000129699707,,,,,22.300000190734863,,29.660000228881835,11.660000133514405,78.86000137329101,,,,15.220000171661377,21.79000053405762,14.670000267028808,,41.91000061035156,,9.21000018119812,
7,,26.9100004196167,,,,63.630000305175784,75.77000122070312,70.37000198364258,,66.10000114440918,59.560000610351565,,,,,18.460000419616698,,26.180000495910644,15.600000095367431,76.23000259399414,,,,14.300000095367432,,14.570000267028808,,45.3200008392334,,,
8,,19.040000343322752,,,,,72.51000137329102,71.8900016784668,,68.88000183105468,72.86000289916993,,,,,20.370000076293945,,30.22000045776367,12.730000305175782,,,,,,,,,44.11000099182129,,,
9,,29.250000381469725,,,,,79.32000274658203,65.77000198364257,,55.70000114440918,71.84000167846679,,,,,,,28.45,16.310000514984132,,,,,,,,,40.830000686645505,,,
10,,24.800000381469726,,,,,79.30000076293945,71.7300018310547,,64.37000160217285,63.080000686645505,,,,,,,27.0100004196167,18.260000801086427,,,,,,,,,38.77000045776367,,,
11,,30.790000343322752,,,,,76.7500015258789,68.24000091552735,,59.35000114440918,60.980001068115236,,,,,,,26.510000228881836,,,,,,,,,,41.380001068115234,,,
12,,38.9700008392334,,,,,80.34000091552734,50.11000099182129,,67.5000015258789,70.12000274658203,,,,,,,,,,,,,,,,,,,,
13,,29.480000305175782,,,,,,70.65000076293946,,58.810000610351565,62.54000015258789,,,,,,,,,,,,,,,,,,,,
14,,29.3600004196167,,,,,,62.760000991821286,,,61.10000076293945,,,,,,,,,,,,,,,,,,,,
15,,27.260000228881836,,,,,,69.19000244140625,,,63.2200008392334,,,,,,,,,,,,,,,,,,,,
16,,26.1600004196167,,,,,,75.05000076293945,,,67.67000198364258,,,,,,,,,,,,,,,,,,,,
17,,29.620000457763673,,,,,,64.80000114440918,,,,,,,,,,,,,,,,,,,,,,,
18,,30.86000003814697,,,,,,52.21000022888184,,,,,,,,,,,,,,,,,,,,,,,
19,,38.010000228881836,,,,,,74.67000122070313,,,,,,,,,,,,,,,,,,,,,,,
20,,23.700000381469728,,,,,,70.29000244140624,,,,,,,,,,,,,,,,,,,,,,,
21,,28.420000648498537,,,,,,57.790000915527344,,,,,,,,,,,,,,,,,,,,,,,
22,,38.6200008392334,,,,,,60.920000839233396,,,,,,,,,,,,,,,,,,,,,,,
23,,34.290000915527344,,,,,,70.23000106811523,,,,,,,,,,,,,,,,,,,,,,,
24,,43.540000915527344,,,,,,70.87000045776367,,,,,,,,,,,,,,,,,,,,,,,
25,,25.590000534057616,,,,,,63.400000381469724,,,,,,,,,,,,,,,,,,,,,,,
26,,35.23000068664551,,,,,,66.66000213623047,,,,,,,,,,,,,,,,,,,,,,,
27,,28.980000305175782,,,,,,62.380001068115234,,,,,,,,,,,,,,,,,,,,,,,


==> saves/test_static_mean.csv <==
p_test,p1,p1e4,p1e3,p1e2,p1e1,p95,p80,cons
0,94.75,95.23,94.83,94.77,90.81,45.73,20.3, 0.03125
0.0001,94.72500000000001,95.21499999999999,94.86500000000001,94.78500000000001,90.76666666666667,45.89000000000001,20.289999999999996,0.02248618254
0.001,94.59833333333334,95.03166666666665,94.82166666666666,94.74166666666666,90.90166666666666,46.849999999999994,20.491666666666664,0.01686463691
0.01,93.97499999999998,94.36666666666667,94.49,94.79833333333335,91.82833333333333,54.62166666666666,21.041666666666664,0.01124309127
0.05,74.3748275862069,72.87695652173913,79.348,85.73285714285713,91.89166666666667,80.90166666666666,23.301666666666666,0.00731379949
0.1,17.78230769230769,13.786666666666669,20.91631578947369,19.759333333333334,58.45759999999999,87.26333333333334,36.0828,0.00562154563 
0.2,10.28,9.676666666666668,10.088333333333333,10.000000000000002,10.9,11.128333333333332,47.59076923076923, 0.00392929177

